Reduced-order modeling of large-scale turbulence using Koopman $\beta$-variational autoencoders

Reduced-order models (ROMs) are very popular for surrogate modeling of full-order computational fluid dynamics (CFD) simulations, allowing for real-time approximation of complex flow phenomena. However, their application to CFD models including large eddy simulation (LES) and direct numerical simulaton (DNS) is limited due to the highly chaotic and multi-scale nature of resolved turbulent flow. Due to the large amounts of noise present in small-scale turbulent structures, error accumulation becomes a major issue, making long-term prediction of unsteady flow infeasible. While linear subspace methods like dynamic mode decomposition (DMD) can be used to pre-process turbulent flow data to remove small-scale structures, this often requires a very large number of modes and a non-trivial mode selection process. In this work, a ROM framework using Koopman $\beta$-variational autoencoders ($\beta$-VAEs) is introduced for reduced-order modeling of large-scale turbulence. The Koopman operator captures the variation of a non-linear dynamical system through a linear representation of state observables. By constraining the latent space of a $\beta$-VAE to grow linearly using a Koopman-inspired loss function, small-scale turbulent structures are filtered out in reconstructions of input data and latent variables are denoised in an unsupervised manner so that they can be sufficiently modeled over time. Combined with a long short-term memory (LSTM) ensemble for time series prediction of latent variables, the model is tested on LES flow past a Windsor body at multiple yaw angles, showing that the Koopman $\beta$-VAE can effectively denoise latent variables and remove small-scale structures from reconstructions while acting globally over multiple cases.

==> paper_outline.txt <==
Paper outline:

TIFON:

Do for just a single angle, maybe around 1600-2000 timesteps in total (80/20 split)

Windsor body results:

Show latent variables for a single case (prob 7.5 degrees)

Show reconstructions with CAE vs bVAE for a single case and tabulate data

For ROM, show outputs (raw, recon, ROM) for a few around 3-4 timesteps for a few cases and tabulate data. Show LVs for all cases


By end of May: All Windsor body results written, work on TIFON case results

End of June: Write up TIFON case results and publish

